Designing a 3D Parallel Memory-Aware Lattice Boltzmann Algorithm on Manycore Systems

Lattice Boltzmann method (LBM) is a promising approach to solving Computational Fluid Dynamics (CFD) problems, however, its nature of memory-boundness limits nearly all LBM algorithms' performance on modern computer architectures. This paper introduces novel sequential and parallel 3D memory-aware LBM algorithms to optimize its memory access performance. The introduced new algorithms combine the features of single-copy distribution, single sweep, swap algorithm, prism traversal, and merging two temporal time steps. We also design a parallel methodology to guarantee thread safety and reduce synchronizations in the parallel LBM algorithm. At last, we evaluate their performances on three high-end manycore systems and demonstrate that our new 3D memory-aware LBM algorithms outperform the state-of-the-art Palabos software (which realizes the Fuse Swap Prism LBM solver) by up to 89%.

==> review.txt <==
 The maximum length of the final version of your paper has been *extended to 16 pages* (including references).

SUBMISSION: 5
TITLE: Designing a 3D Parallel Memory-Aware Lattice Boltzmann Algorithm on Manycore Systems


----------------------- REVIEW 1 ---------------------
SUBMISSION: 5
TITLE: Designing a 3D Parallel Memory-Aware Lattice Boltzmann Algorithm on Manycore Systems
AUTHORS: Yuankun Fu and Fengguang Song

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The manuscript "Designing a 3D Parallel Memory-Aware Lattice Boltzmann
Algorithm on Manycore Systems" proposes a 3D LBM algorithm that
achieves high performance by combining five optimization techniques
that aim at improving spatial and temporal locality in order to reduce
the memory traffic. A parallel, multithreaded, variant of this
algorithm is also presented, where threads synchronizations are
cautiously designed in order to achieve a good scalability.

The subject of the manuscript is clearly within the scope of the
Euro-Par conference.

Although all of the optimization techniques explored by the authors
are already known, their combined use on 3D problems is difficult
especially in the case where the algorithm is parallelized. As far as
I can tell, not being an expert of the LBM method, the solution
proposed by the authors is original and technically
sound. Additionally, the experimental results prove the effectiveness
of their approach. As a result, I consider that this manuscript
provides an interesting novel contribution.

I found the writing of the manuscript extremely technical and hardly
accessible for readers who are not experts of the LBM method and the
related literature. This did not allow me to fully understand the
subtleties of the proposed techniques. Compatibly with the length
limitations, I wish the authors could make the manuscript a bit more
self-contained. I also believe that the document would gain in
readability if the authors could introduce and comment their ideas
prior to presenting the associated pseudo-code where the details often
hide the general picture.

Questions:
- as far as I understand, merging two collision-streaming cycles is,
  essentially, a pipelining technique. Could this be extended to more
  than two cycles? if yes, it would be interesting if the authors
  could comment on this in the manuscript.

***********
Ans: we are ready to publish a new paper to merge three time cycles of 2D LBM. Merging k cycles in 3D can also be done, but needs more carefully design.
I have added "merge multiple steps in future work".
***********


- The parallelization proposed in Section 4.2 relies on a 1D
  partitioning along the X dimension. This seems to be a shortcoming
  compared to other approaches such as the one used in Palabos where
  partitioning is done along the three dimensions concurrently. Is it
  possible to generalize the proposed approach to the case where
  partitioning is applied along the Y or Z axes or the the three axes
  at the same time?

*************
Ans: Our future work is to work on partitioning along 3 dimensions to have even better memory affinity benefits.
************

- Regarding the comparison with the parallel code in Palabos, not only
  there is a difference in the algorithms, but also in the parallel
  programming paradigms (i.e., MPI vs OpenMP). The authors should
  comment on how much of the performance difference comes from one or
  the other and whether each algorithm can implemented with either
  parallel programming models or not.

*************
Ans: According to the paper "Task Bench: A Parameterized Benchmark for Evaluating Parallel Runtime Performance", as long as the task granularity of an application is above the threshold of METG of MPI and OpenMP, it makes no difference to use either programming system. Since LBM is a heavily memory bound kernel, we believe that the METG of MPI and OpenMP in our tested HPC platform is far below the task granularity of LBM.

Added a paragraph about this in the related work.
*************

----------------------- REVIEW 2 ---------------------
SUBMISSION: 5
TITLE: Designing a 3D Parallel Memory-Aware Lattice Boltzmann Algorithm on Manycore Systems
AUTHORS: Yuankun Fu and Fengguang Song

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper presents a novel parallel memory-aware LBM algorithm for manycore systems. Although the paper is well-written, some parts are too much technical and would be better illustrated. The authors should take into account the following comments:

- Section 1: You should not mention results in the introduction: "The experimental results show that our parallel 3D memory-aware LBM outperforms Palabos by up to 89% on a Haswell node with 28 cores, 85% on a Skylake node with 48 cores, and 39% on a Knight Landing node with 68 cores.", it must be left for the discussion or conclusion section. Please, do not use contraction forms in formal papers: "... the combination is possible, since normal 3D tiling [17] doesn’t apply to ...". Finally, you should include a brief summary of the paper in this section.

**********
Ans: solved all contraction.
**********

- Section 2: it is well-written and complete.
- Section 3: it would be nice to present a small example of the fuse swap algorithm. Furthermore, a complexity study would be perfect to understand the necessity of a parallel version.

*********
Ans: Add additional Fig1.c to illustrate.
*********

- Section 4: the 3D sequential memory-aware LBM would be better illustrated. 

*********
Ans: no more space.
*********

- Section 5: A deeper discussion would be nice to see why the authors' approach falls from 89-85% to 39% in KNL.

*********
Ans: I think the reviewer misunderstand that sentence.89% is on Bridges, 85% is on Skylake, and 39% is on KNL.
Since KNL doesn't have L3 cache, it doesn't have the similar speedup as other two CPUs.
*********

- References: please, include an access date when the content of a website or online article is likely to change over time.

*********
Ans: Resolved.
*********

After my previous comments, I suggest to accept the paper.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 5
TITLE: Designing a 3D Parallel Memory-Aware Lattice Boltzmann Algorithm on Manycore Systems
AUTHORS: Yuankun Fu and Fengguang Song

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper investigates memory-aware parallel algorithms to address memory-bound challenges in the solution of 3D-domain Lattice Boltzmann Method (LBM) workloads. The proposed approaches, implemented with OpenMP, involve a range of algorithmic techniques (namely single-copy distribution, loop fusion, swap algorithms, prism traversal, and collision streaming merging) and strategies to guarantee thread safety while reducing synchronization overheads. Four different implementations are evaluated on three separated multicore platforms, involving Xeon E5-2695v3 CPU (28 cores), Xeon Platinum 8160 CPU (48 cores), and a discontinued Xeon Phi 7250 co-processor. A customized performance metric, designated as MFLUPS (millions of fluid lattice node updates per second), is employed to evaluate the attained results on 3D lid-driven cavity flow simulations.

The acceleration of LBM workloads represents an important research topic, thus justifying the interest of the presented work. However, there are some aspects that are not entirely discussed in the paper. First of all, the contribution of this work to enhance the state of the art is not clear. Although the LBM topic has been heavily investigated in the literature, most of the works detailed in the Related Work section can be arguably considered as part of the state of the art on 2D or 3D parallel LBM. In fact, 1/3 of the references in the manuscript are more than 10 years-old. As an illustration, there are some important works missing in the paper, such as:

* Valero-Lara, P. “Reducing Memory Requirements for Large Size LBM Simulations on GPUs”. Concurrency and Computation: Practice and Experience (2017). DOI: 10.1002/cpe.4221

*********
Ans: Added
*********

Following this direction, while some comparisons with the Palabos package are presented, the experimental section could be improved by including further comparisons with other strategies. Such results would clarify the significance of the proposed algorithms.

Secondly, the authors targeted many-core platforms as the preferred choice for the presented proposal. Among them, there are some discontinued co-processors (Intel Xeon Phi) that seem to perform moderately well. This point raises the question on the suitability of other state-of-the-art hardware devices e.g. GPUs in this context. As previously mentioned, previous research works have highlighted the benefits of previous generations of GPUs in this problem, yet comparisons between “many-core” CPUs and modern GPUs are not available in the presented paper. A detailed, in-depth discussion on this issue along with the comparison of achievable MFLUPS across different architectures would have significantly strengthened the experimental section.

*********
Ans: Our future work is to work on GPU.
*********

Other comments:
- In Section 3, the baseline algorithm does not provide a comprehensive overview of the calculations associated to LBM. It only mentions three stages that are not detailed enough. As a result, the memory-bound nature of the algorithm cannot be figured out from the explanations provided by the authors at this stage. Moreover, no profiling data is included in the paper.

*********
Ans: there is no more space to add profile picture.
*********

- The proposal seems to map OpenMP thread domains in a data-parallel fashion. The reviewer therefore wonders if the choice of OpenMP represents the most suitable choice in this context. Comparisons with other frameworks (OpenCL, DPC++, etc.) are likely to provide a more insightful view of the capabilities of current APIs and HW to accelerate LBM computations.

*********
Ans: Same as reviewer 1, the runtime system will make no difference between OpenMP and others.
*********

- The description of the 3D lid-driven cavity flow simulation is based on generic terms. A more specific description must be included to avoid reproducibility issues.

*********
Ans: We mentioned that we use the average on 5 time running for each configuration.
*********

- There are some presentation issues, such as those in Section 4.2 (the numbered list does not seem suitable for contents that are Stage I, Stage II, etc.) and Section 5.2 (text overflow). No organization paragraph is provided at the end of Section 1. Informal language (“doesn’t”) can also be found repeatedly throughout the paper.

*********
Ans: Solved contractions, and overflow.
*********

-  “Fig.6 shows the sequential performance on three types of CPUs”. Please fix this sentence, since Intel Xeon Phi is categorized as a hardware co-processor.

*********
Ans: From Dr. Song's email:
I disagree with the reviewer.
Xeon Phi can be used as both CPU and accelerator. In our case, we use it as a CPU.
Refer to: https://en.wikipedia.org/wiki/Xeon_Phi
Maybe we can add a sentence to mention “Xeon Phi KNL is used as a standalone CPU on Stampede 2”.
*********

----------------------- REVIEW 4 ---------------------
SUBMISSION: 5
TITLE: Designing a 3D Parallel Memory-Aware Lattice Boltzmann Algorithm on Manycore Systems
AUTHORS: Yuankun Fu and Fengguang Song

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This paper presents a new memory-aware algorithm for optimizing the lattrice boltzmann method (new method in the following) used in computational fluid dynamics simulation method, on manycore architectures. The sequential and paralllel 3D memory LBM algorithm are well described. Figures and examples are nicely presented.

The authors claim a significant performance improvement of their design compared to that from Parabos library. With a specific configuration described in the paper, a “quasi linear” strong scalabilty performance on a node is shown. However, as most stencil algorithms like LBM are bandwidth bounded, it would be rigorous to discuss these performance with a true bandwidth analysis (sustained vs theoretical peak) based on the roofline model.

Improvement suggestions:

It would be nice to give short reviews on key concepts as example swap algorithm. It is not clear how such concept is integrated into the new method.

*********
Ans: base 3D LBM has three features: single-copy, swap, and loop fusion.
Our sequential 3D memory-aware adds two more features on the base one: merging two steps and prism traversal.
*********

Some related works are missing. Concerning the LBM acceleration, the authors need to add some recent references on recent stencil methods like wavefront parallelism with diamond tiling for 3D problems, e.g., T. Malas et al. - Multicore Optimized Wavefront Diamond Blocking for Optimizing Stencil Update (SIAM SISC, 2015).  The authors choose to use the matrix-based data structure, please provide some references as well. Besides, the 3D prism, described in Figure 3, has some similarity to LRnLA ConeFold based LBM implementation. It would be nice to discuss and compare against it in the related work as well.

*********
Ans: Have added these two citation and comparison.
*********

Why choose matrix-based?
*********
Ans: Since it is widely-used and intuitive.
*********


In Algorithm 3, the work is distributed on X direction only, so no barrier is required for each thread to compute all its tiles. Does it mean that the domains need to have always a big X ?

Could that be seen as a limitation to apply the new method in real cases ?

*********
Ans: Our future work include distributed on three axes.
*********

In the experimental evaluation section, it is preferable to drop the results of discontinued KNL system, and provide a deep analysis on the bandwdith studies. The authors can rely on tools like LIKWID to evaluate both the performance of the new method and that from Parabos. Performance plots based on roofline models are also welcomed.

*********
Ans: Plan to add intel advisor roofline plot, but have no more place to add.
*********

it is interesting to see the performance of algorithms dropping when the L3 cache size is exceeded. However, it is not clear how the authors choose the best size of cuboids used in the 3D two-step memory awave LBM ? Should the size of cuboids be chosen according the L1/L2 cache size of the processor?

*********
Ans: Run the experiments and pick the best one.
My current thought is that the each core access the prism block data not bigger than L2, while all cores together not exceed L3.
*********

As Table 1 indicates the AVX extension used on different platforms, please also comment if/how the new design still benefits from vectorization. 

*********
Ans: we need additional space 
*********

Author claims cache oblivious blocking 3D LBM in [24] comes with many TLB misses due to irregular access pattern, please also comments on the access pattern on the new method. Is it much better?

*********
Ans: Resolved that sentence.
*********

Please comments on Figure 8 why some performance curves drop while using more compute cores.

*********
Ans: Add sentences with green color in page 14.
The reason why Palabos Fuse Prism drop on some core number (e.g., 34) is due to its uneven number of processes divided along three axes.
*********
